Braids of Three Strands and Geodesics Shooting in $SL_2(\mathbb{R})$

We describe in detail and provide computer code for constructing optimal geometric braids of three strands from algebraic data encoding the braiding pattern. Our optimality criterion uses the known interpretation of braids as homotopy classes (rel endpoints) of paths in $SL_2(\mathbb{R})$ joining the identity $I$ to some $A \in SL_2(\mathbb{Z})$, i.e., elements of the fundamental group of $SL_2(\mathbb{R})/SL_2(\mathbb{Z})$, a quotient equivalent to the unit tangent bundle of the classical modular surface $\mathbb{H}/PSL_2(\mathbb{Z})$. The main technical result finds the length minimizing geodesic in a prescribed homotopy class. From another perspective, of independent interest, this amounts to shooting the shortest geodesic that connects, with a prescribed number of spins en route, two given unit tangent vectors to the Poincar\'e (half-)plane $\mathbb{H}$. The length is measured by a Riemannian metric from a family of deformed Sasaki metrics, sometimes called Kaluza-Klein metrics, whereby unit tangent vectors can be interpreted as infinitesimal rotors, called spinners, and the ratio of the mass to the moment of inertia is the deformation parameter. At the universal covering level $\widetilde{SL}_2(\mathbb{R})$, the geometry is one of Thurston's eight model 3D geometries. In the vanishing mass limit, it converges to the better understood Carnot-Carath\'eodory contact geometry, where our geodesic shooting extends known formulas. The finite mass case is more delicate, requiring numerical solution of a targeting equation. The characterization of the length minimizing geodesics (No-multiplicity Theorem) and the resulting targeting equation are the main original contribution. The exposition is complete and multi-pronged, aimed at a broad spectrum of readers. (Numerous figures are the backbone of the narrative and should be viewed in color.)

==> arXivShip/arxivAbstract.txt <==
We describe in detail and provide computer code for constructing optimal
geometric braids of three strands from algebraic data encoding the braiding
pattern. Our optimality criterion uses the known interpretation of braids as
homotopy classes (rel endpoints) of paths in $SL_2(\mathbb{R})$ joining the
identity $I$ to some $A \in SL_2(\mathbb{Z})$, i.e., elements of the
fundamental group of $SL_2(\mathbb{R})/SL_2(\mathbb{Z})$, a quotient
equivalent to the unit tangent bundle of the classical modular surface
$\mathbb{H}/PSL_2(\mathbb{Z})$. The main technical result finds the length
minimizing geodesic in a prescribed homotopy class. From another perspective,
of independent interest, this amounts to shooting the shortest geodesic that
connects, with a prescribed number of spins en route, two given unit tangent
vectors to the Poincaré (half-)plane $\mathbb{H}$. The length is measured by a
Riemannian metric from a family of deformed Sasaki metrics, sometimes called
Kaluza-Klein metrics, whereby unit tangent vectors can be interpreted as
infinitesimal rotors, called spinners, and the ratio of the mass to the moment
of inertia is the deformation parameter. At the universal covering level
$\widetilde{SL}_2(\mathbb{R})$, the geometry is one of Thurston's eight model
3D geometries. In the vanishing mass limit, it converges to the better
understood Carnot-Carathéodory contact geometry, where our geodesic shooting
extends known formulas. The finite mass case is more delicate, requiring
numerical solution of a targeting equation. The characterization of the length
minimizing geodesics (No-multiplicity Theorem) and the resulting targeting
equation are the main original contribution. The exposition is complete and
multi-pronged, aimed at a broad spectrum of readers. (Numerous figures are the
backbone of the narrative and should be viewed in color.)


==> arxivAbstract.txt <==
We describe in detail and provide computer code for constructing optimal
geometric braids of three strands from algebraic data encoding the braiding
pattern. Our optimality criterion uses the known interpretation of braids as
homotopy classes (rel endpoints) of paths in $SL_2(\mathbb{R})$ joining the
identity $I$ to some $A \in SL_2(\mathbb{Z})$, i.e., elements of the
fundamental group of $SL_2(\mathbb{R})/SL_2(\mathbb{Z})$, a quotient
equivalent to the unit tangent bundle of the classical modular surface
$\mathbb{H}/PSL_2(\mathbb{Z})$. The main technical result finds the length
minimizing geodesic in a prescribed homotopy class. From another perspective,
of independent interest, this amounts to shooting the shortest geodesic that
connects, with a prescribed number of spins en route, two given unit tangent
vectors to the Poincaré (half-)plane $\mathbb{H}$. The length is measured by a
Riemannian metric from a family of deformed Sasaki metrics, sometimes called
Kaluza-Klein metrics, whereby unit tangent vectors can be interpreted as
infinitesimal rotors, called spinners, and the ratio of the mass to the moment
of inertia is the deformation parameter. At the universal covering level
$\widetilde{SL}_2(\mathbb{R})$, the geometry is one of Thurston's eight model
3D geometries. In the vanishing mass limit, it converges to the better
understood Carnot-Carathéodory contact geometry, where our geodesic shooting
extends known formulas. The finite mass case is more delicate, requiring
numerical solution of a targeting equation. The characterization of the length
minimizing geodesics (No-multiplicity Theorem) and the resulting targeting
equation are the main original contribution. The exposition is complete and
multi-pronged, aimed at a broad spectrum of readers. (Numerous figures are the
backbone of the narrative and should be viewed in color.)

